Local minimizers in absence of ground states for the critical NLS energy on metric graphs

We consider the mass-critical nonlinear Schr\"odinger equation on non-compact metric graphs. A quite complete description of the structure of the ground states, which correspond to global minimizers of the energy functional under a mass constraint, is provided by Adami, Serra and Tilli in arXiv:1605.07666, where it is proved that existence and properties of ground states depend in a crucial way on both the value of the mass, and the topological properties of the underlying graph. In this paper we address cases when ground states do not exist and show that, under suitable assumptions, constrained local minimizers of the energy do exist. This result paves the way to the existence of stable solutions in the time-dependent equation in cases where the ground state energy level is not achieved.

==> plot.dat <==
0 2.720699046
0.000306717908041361 2.7206990390244004
0.004600482906334701 2.7206983911766436
0.014108105402555669 2.720680358906569
0.033260965019582305 2.7204557362589874
0.060777881089422996 2.719242326399937
0.10138846501985709 2.714241759873796
0.12645204144455702 2.708638799217278
0.16407438220765813 2.6960900422151406
0.204257368467805 2.677056306152845
0.2645668818850144 2.6383405244529925
0.32647058492975595 2.5881179486342765
0.40831410314276706 2.5102276262921195
0.49004389056450015 2.4247055225591527
0.5306110331982336 2.3808092312596965
0.6299796817742758 2.2730472581497003
0.7097192551389996 2.186804916422664
0.8477638060848798 2.0461365566685306
0.9973657421929577 1.9085298721331276
1.1442393497606096 1.790451147751325
1.2812417719365234 1.6955981781703984
1.2835630189261815 1.6941144315579333
1.2858842659158394 1.6926346976545166
1.2905267598951555 1.6896872764262854
1.2998117478537874 1.683840409200439
1.3183817237710513 1.672337435550092
1.3555216756055792 1.6500846778317158
1.429801579274635 1.6085087918773562
1.431968588992547 1.6073529958092712
1.4341355987104594 1.6062003763767412
1.4384696181462835 1.6039046477107626
1.4471376570179317 1.599351079873495
1.4644737347612282 1.590394370176201
1.4991458902478216 1.5730731495100927
1.5684902012210085 1.540723030407194
1.5706145808054763 1.5397788179643797
1.5727389603899442 1.5388373151857244
1.5769877195588802 1.5369624753871403
1.5854852378967519 1.5332452788164457
1.6024802745724953 1.5259396421823763
1.6364703479239822 1.5118342962090483
1.7044504946269559 1.4855744646630675
1.7067554583545832 1.4847282029982027
1.7090604220822105 1.4838847498901064
1.713670349537465 1.4822063182129648
1.7228902044479741 1.4788830903093155
1.7413299142689922 1.4723697135578364
1.7782093339110285 1.4598640800360134
1.851968173195101 1.4368482529507958
1.8541188996509823 1.4362155349599748
1.8562696261068639 1.4355849185442215
1.8605710790186265 1.4343300329101343
1.8691739848421518 1.431845425806761
1.8863797964892028 1.426975878697368
1.9207914197833045 1.417626866694051
1.9229421462391858 1.4170594956437355
1.9250928726950671 1.4164940707399623
1.92939432560683 1.4153691316536539
1.9379972314303555 1.413142595894075
1.9552030430774063 1.4087819756073796
1.9896146663715082 1.4004223745735462
1.991945976970549 1.3998731245787945
1.9942772875695898 1.3993260088268866
1.9989399087676711 1.3982381605495227
2.008265151163834 1.3960878791699716
2.0269156359561595 1.3918876431316212
2.0642166055408104 1.3838786655330129
2.066547916139851 1.383395053068314
2.0688792267388916 1.3829134055957104
2.073541847936973 1.3819559469411407
2.082867090333136 1.3800643596544444
2.101517575125462 1.3763732021864412
2.138818544710113 1.369349647426934
2.14110722517571 1.3689339200140311
2.1433959056413063 1.3685199165084474
2.1479732665724995 1.3676971002614622
2.1571279884348855 1.3660720085184506
2.175437432159658 1.3629029804764623
2.2120563196092027 1.3568812436053657
2.2143450000747995 1.356518557180935
2.216633680540396 1.356157462343006
2.221211041471589 1.3554399915910336
2.230365763333975 1.354023844898376
2.2486752070587475 1.3512657225930642
2.285294094508292 1.346038274038382
2.2874285377021426 1.3457451708678492
2.289562980895993 1.3454533162333435
2.2938318672836946 1.3448733755330007
2.302369640059097 1.343728393681781
2.3194451856099016 1.3414973428943584
2.353596276711512 1.337264835500156
2.3557307199053623 1.3370102359486928
2.357865163099213 1.3367567856128648
2.3621340494869143 1.3362533226028948
2.370671822262317 1.3352600374242707
2.3877473678131222 1.3333273497382856
2.4218984589147325 1.3296718648234795
2.4242134862517424 1.329433961838857
2.426528513588752 1.3291972895515975
2.4311585682627723 1.328727628408615
2.440418677610812 1.3278029635156121
2.458938896306892 1.3260113137894562
2.4959793336990517 1.3226521701773626
2.498294361036062 1.3224518861259102
2.500609388373072 1.3222527206595849
2.505239443047092 1.3218577134115195
2.5144995523951317 1.3210809297902484
2.5330197710912117 1.3195794386693573
2.5700602084833712 1.3167786460358752
2.5722209985486355 1.3166233510185053
2.5743817886138993 1.316468927554951
2.578703368744428 1.3161627134495941
2.587346529005484 1.31556065614028
2.6046328495275963 1.3143974802522629
2.6392054905718214 1.3122301213782512
2.6413662806370857 1.3121015084136287
2.6435270707023495 1.311973698053614
2.647848650832878 1.3117204372621534
2.656491811093934 1.3112232829456552
2.6737781316160465 1.3102659711041267
2.7083507726602716 1.3084948225293083
2.710692146868695 1.308381609804405
2.7130335210771186 1.3082692261299302
2.717716269493965 1.3080469732325308
2.727081766327659 1.307612356055237
2.7458127599950464 1.3067821293301305
2.7481541342034697 1.3066819486541796
2.750495508411893 1.3065825664610613
2.75517825682874 1.3063861350266754
2.7645437536624335 1.306002650871887
2.7832747473298207 1.3052724446773885
2.785616121538244 1.3051845580358425
2.7879574957466673 1.3050974203293522
2.7926402441635143 1.3049253644479826
2.802005740997208 1.3045900817056237
2.820736734664595 1.3039541659330824
2.85819872199937 1.3028161828955838
2.8604974660743494 1.3027519841313202
2.8627962101493285 1.3026884256874356
2.8673936982992867 1.3025631913959836
2.876588674599204 1.3023202706592414
2.8949786271990376 1.3018640082809707
2.8972773712740167 1.301809698706589
2.8995761153489963 1.3017559874920932
2.904173603498955 1.301650362615835
2.9133685797988718 1.30144618142759
2.931758532398706 1.3010656490490433
2.934057276473685 1.301020635687882
2.9363560205486645 1.3009761973175782
2.940953508698623 1.3008889900323257
2.95014848499854 1.3007212294668626
2.9524472290735195 1.30068065643529
2.9547459731484986 1.3006406368848964
2.959343461298457 1.300562210061067
2.968538437598374 1.3004118156033824
2.970837181673353 1.300375539322999
2.9731359257483323 1.3003397910489476
2.977733413898291 1.3002698775599237
2.9869283901982078 1.3001362797585736
3.005318342798042 1.299893592125554
3.007462849601275 1.2998673832866465
3.0096073564045085 1.299841596134884
3.0138963700109755 1.299791310953185
3.0224743972239088 1.299695844529071
3.0246189040271423 1.2996730372795764
3.0267634108303754 1.2996506210290386
3.031052424436842 1.2996070807235551
3.039630451649775 1.2995249076891038
3.0417749584530087 1.2995053892449677
3.043919465256242 1.299486258177686
3.0482084788627084 1.2994492321890838
3.056786506075642 1.2993799573227482
3.058931012878875 1.2993636346893118
3.0610755196821087 1.299347683253105
3.0653645332885757 1.2993169788606194
3.073942560501509 1.2992602018157575
3.0760870673047425 1.2992469678197445
3.0782315741079755 1.2992341047896083
3.082520587714442 1.2992095204415153
3.0846650945176757 1.2991977963166206
3.086809601320909 1.2991864412826137
3.091098614927376 1.2991648512171459
3.093243121730609 1.2991546035639996
3.0953876285338424 1.2991447283818454
3.0996766421403095 1.2991260750882727
3.101821148943543 1.2991172941294742
3.103965655746776 1.299108879618977
3.1082546693532427 1.299093116035596
3.110399176156476 1.2990857782319738
3.1125436829597093 1.2990787824156376
3.1146881897629424 1.2990721460593844
3.116832696566176 1.2990658711420076
3.1189772033694094 1.2990599527230315
3.1211217101726425 1.2990543620962347
3.125410723779109 1.2990442563581386
3.1275552305823426 1.2990397252727965
3.1296997373855757 1.2990355297086544
3.131844244188809 1.299031681663947
3.1339887509920423 1.2990281844838991
3.136133257795276 1.2990250051223915
3.1382777645985094 1.2990221816205394
3.140422271401743 1.2990196961378606
3.142566778204976 1.2990175335892933
3.144891869151369 1.299015584479064
3.1472169600977615 1.2990140143317281
3.149542051044154 1.2990128379906625
3.1518671419905466 1.2990120589724607
3.154192232936939 1.2990116571264019
3.156517323883332 1.2990116396437323
3.158842414829725 1.2990120000073047
3.1611675057761177 1.2990127417275226
3.1634925967225103 1.2990138631219446
3.165817687668903 1.2990153702196918
3.1681427786152954 1.2990172533976083
3.1704678695616884 1.299019501581436
3.1727929605080814 1.2990221268820128
3.175118051454474 1.299025122461134
3.1774431424008664 1.2990284914986747
3.179768233347259 1.2990322233622296
3.1820933242936515 1.2990363207252085
3.184418415240044 1.2990407732135347
3.1867435061864366 1.2990456005958186
3.1890685971328296 1.2990507935264142
3.1913936880792226 1.2990563226680567
3.193718779025615 1.2990622355374701
3.1983689609184003 1.2990750899469452
3.200694051864793 1.2990820553231635
3.203019142811186 1.299089362213248
3.2076693247039714 1.2991050337548042
3.216969688489542 1.2991405016744457
3.219294779435935 1.2991502155474914
3.2216198703823276 1.2991602760544132
3.2262700522751127 1.2991813892739978
3.2355704160606837 1.2992276120413293
3.2378955070070763 1.2992399757942483
3.240220597953469 1.299252677918788
3.2448707798462544 1.2992790455971306
3.254171143631825 1.2993355943761045
3.2564962345782176 1.299350516514178
3.25882132552461 1.2993657554156866
3.2634715074173957 1.2993971638606556
3.2727718712029663 1.2994636650836717
3.291372598774108 1.2996110334356619
3.2935434524487546 1.2996294651557225
3.2957143061234015 1.2996481350103637
3.3000560134726955 1.2996862380799894
3.3087394281712825 1.29976541004676
3.3261062575684566 1.2999353196686179
3.3282771112431035 1.2999576296951911
3.33044796491775 1.2999801726647018
3.3347896722670436 1.3000259387788926
3.3434730869656306 1.30012022559039
3.3608399163628047 1.3003195347319638
3.3630107700374516 1.3003454276168755
3.365181623712098 1.3003715361435546
3.3695233310613917 1.3004244122082715
3.3782067457599787 1.3005326723395916
3.395573575157153 1.3007591187717735
3.4303072339515017 1.301249761730037
3.432435457492704 1.301281401220117
3.434563681033907 1.301313206885841
3.438820128116312 1.3013773354782008
3.4473330222811227 1.3015076695920478
3.4643588106107437 1.3017763728784786
3.4984103872699857 1.3023444066267913
3.5665135405884696 1.3035908903476692
3.5688223482728314 1.3036354974374638
3.571131155957193 1.3036802432312578
3.5757487713259173 1.303770166140887
3.584984002063365 1.3039516814618541
3.603454463538261 1.3043212142292613
3.640395386488052 1.3050846905221083
3.714277232387635 1.3066968518905764
3.8521697387950624 1.309933576187587
4.001619630364687 1.313638913356169
4.148341193393887 1.3173428936303453
4.285191571031349 1.3207669783706404
4.433599333831008 1.3243751408222593
4.572135911238929 1.3275979123737045
4.7079441601064245 1.330591396211958
4.855309794136117 1.3336336094551169
4.9928042427740715 1.3362687450338842
5.141856076574224 1.338900446196397
5.281036724982639 1.3411490665897545
5.417489044850627 1.3431638339444845
5.565498749880813 1.3451463573302256
5.703637269519262 1.3468168478859195
5.853333174319908 1.3484442910094063
6.000300750580128 1.349870973892586
6.13739714144861 1.3510614768467049
6.286050917479289 1.352212533180342
6.424833508118231 1.3531676918578086
6.560887770216746 1.3540025953685215
6.708499417477459 1.3548058087385688
6.846239879346434 1.3554686272795404
6.848642378999502 1.3554794985865752
6.851044878652571 1.3554903525861977
6.855849877958709 1.3555119765540986
6.865459876570986 1.355554968533338
6.884679873795539 1.3556398554981206
6.923119868244646 1.3558054306208818
6.925522367897715 1.3558155939259537
6.927924867550784 1.355825730761059
6.932729866856922 1.3558459560006462
6.942339865469199 1.3558861348922358
6.961559862693751 1.3559654907778047
6.96396236234682 1.3559753214531474
6.966364861999889 1.3559851260784228
6.971169861306027 1.3560046677144317
6.980779859918304 1.3560435187588575
6.983182359571373 1.356053168727338
6.985584859224442 1.356062813254136
6.99038985853058 1.3560820420899626
6.9927923581836495 1.3560916149343978
6.995194857836719 1.3561011676263963
6.997597357489788 1.3561107055111454
6.999999857142857 1.3561202283841072
